Interactive quantum advantage with noisy, shallow Clifford circuits

Recent work by Bravyi et al. constructs a relation problem that a noisy constant-depth quantum circuit (QNC$^0$) can solve with near certainty (probability $1 - o(1)$), but that any bounded fan-in constant-depth classical circuit (NC$^0$) fails with some constant probability. We show that this robustness to noise can be achieved in the other low-depth quantum/classical circuit separations in this area. In particular, we show a general strategy for adding noise tolerance to the interactive protocols of Grier and Schaeffer. As a consequence, we obtain an unconditional separation between noisy QNC$^0$ circuits and AC$^0[p]$ circuits for all primes $p \geq 2$, and a conditional separation between noisy QNC$^0$ circuits and log-space classical machines under a plausible complexity-theoretic conjecture. A key component of this reduction is showing average-case hardness for the classical simulation tasks -- that is, showing that a classical simulation of the quantum interactive task is still powerful even if it is allowed to err with constant probability over a uniformly random input. We show that is true even for quantum tasks which are $\oplus$L-hard to simulate. To do this, we borrow techniques from randomized encodings used in cryptography.

==> figures/interactivecircuit_old.tikz <==
\Qcircuit @C=1em @R=.7em {
		&									&		&\mbox{Round 1}				&		&						&	&	&
							&		&\mbox{Round 2}																&&&& \\
		&  									&\cw		& \cw 						& \cw 	& \cw			    		&\cw&\cw 	&
		\cw 					&\cw		&\cw																			&&&& \\
		&  									&\cw		& \cw \cwx 					& \cw 	& \cw 				    	&\cw&\cw 	&
		\cw 					&\cw		&\cw																			&&&& \\
		& 									& {/} \qw 	& \multigate{2}{\overline{\mathcal{C}_A}} \cwx	& \meter	&\rstick{\mathcal{Y}_1} \cw 	&	&	&
		\cwx					&		&																			&&&& \\
		&\lstick{Rec(s)\ket{\overline{0^n}}}	&		& 							&		&						&	&	&
		\cwx					&																					&&&& \\
		& 									& {/} \qw 	& \ghost{\overline{\mathcal{C}_A}}			& \qw	& \qw				  	&\qw&\qw &
		\gate{\overline{\mathcal{C}_B}} \cwx	& \meter	&\rstick{\mathcal{Y}_2} \cw 	\gategroup{3}{3}{6}{7}{1.4em}{--}  \gategroup{3}{9}{6}{13}{1em}{--}	&&&&  
	}

